CUORE Opens the Door to Tonne-scale Cryogenics Experiments

The past few decades have seen major developments in the design and operation of cryogenic particle detectors. This technology offers an extremely good energy resolution - comparable to semiconductor detectors - and a wide choice of target materials, making low temperature calorimetric detectors ideal for a variety of particle physics applications. Rare event searches have continued to require ever greater exposures, which has driven them to ever larger cryogenic detectors, with the CUORE experiment being the first to reach a tonne-scale, mK-cooled, experimental mass. CUORE, designed to search for neutrinoless double beta decay, has been operational since 2017 at a temperature of about 10 mK. This result has been attained by the use of an unprecedentedly large cryogenic infrastructure called the CUORE cryostat: conceived, designed and commissioned for this purpose. In this article the main characteristics and features of the cryogenic facility developed for the CUORE experiment are highlighted. A brief introduction of the evolution of the field and of the past cryogenic facilities are given. The motivation behind the design and development of the CUORE cryogenic facility is detailed as are the steps taken toward realization, commissioning, and operation of the CUORE cryostat. The major challenges overcome by the collaboration and the solutions implemented throughout the building of the cryogenic facility will be discussed along with the potential improvements for future facilities. The success of CUORE has opened the door to a new generation of large-scale cryogenic facilities in numerous fields of science. Broader implications of the incredible feat achieved by the CUORE collaboration on the future cryogenic facilities in various fields ranging from neutrino and dark matter experiments to quantum computing will be examined.

==> CUORE - PPNP_arXiv/external.txt <==
# This is the right affiliations for adding Maria to the author list

\author[UNIZA,ARAID]{M.~Martinez}

\address[UNIZA]{Centro de Astropart\'iculas y Física de Altas Energ\'ias, Universidad de
Zaragoza, Zaragoza 50009, Spain}
\address[ARAID]{ARAID, Fundaci\'on Agencia Aragonesa para la Investigaci\'on y el
Desarrollo, Gobierno de Arag\'on, Zaragoza 50018, Spain}

==> external.txt <==
# This is the right affiliations for adding Maria to the author list

\author[UNIZA,ARAID]{M.~Martinez}

\address[UNIZA]{Centro de Astropart\'iculas y Física de Altas Energ\'ias, Universidad de
Zaragoza, Zaragoza 50009, Spain}
\address[ARAID]{ARAID, Fundaci\'on Agencia Aragonesa para la Investigaci\'on y el
Desarrollo, Gobierno de Arag\'on, Zaragoza 50018, Spain}
